Learning Singularity Avoidance

With the increase in complexity of robotic systems and the rise in non-expert users, it can be assumed that task constraints are not explicitly known. In tasks where avoiding singularity is critical to its success, this paper provides an approach, especially for non-expert users, for the system to learn the constraints contained in a set of demonstrations, such that they can be used to optimise an autonomous controller to avoid singularity, without having to explicitly know the task constraints. The proposed approach avoids singularity, and thereby unpredictable behaviour when carrying out a task, by maximising the learnt manipulability throughout the motion of the constrained system, and is not limited to kinematic systems. Its benefits are demonstrated through comparisons with other control policies which show that the constrained manipulability of a system learnt through demonstration can be used to avoid singularities in cases where these other policies would fail. In the absence of the systems manipulability subject to a tasks constraints, the proposed approach can be used instead to infer these with results showing errors less than 10^-5 in 3DOF simulated systems as well as 10^-2 using a 7DOF real world robotic system.

==> ignore.txt <==
personal_ws-1.1 en 73
atInitials
atMH
bordercolor
color
constrainedness
contrastingly
eA
EP
jb
Jeevan
jm
JM
linecolor
loggs
Manavalan
mh
MH
noinline
nolist
NPOE
NPPE
oe
overconstrainedness
Penrose
polynomially
PPE
pTarget
todo
Yoshikawa
Yoshikawa's
Yoshikawa’s
yourinitials
Yuchen
yz
YZ
Zhao

